Triggering Multi-Hop Reasoning for Question Answering in Language Models using Soft Prompts and Random Walks

Despite readily memorizing world knowledge about entities, pre-trained language models (LMs) struggle to compose together two or more facts to perform multi-hop reasoning in question-answering tasks. In this work, we propose techniques that improve upon this limitation by relying on random walks over structured knowledge graphs. Specifically, we use soft prompts to guide LMs to chain together their encoded knowledge by learning to map multi-hop questions to random walk paths that lead to the answer. Applying our methods on two T5 LMs shows substantial improvements over standard tuning approaches in answering questions that require 2-hop reasoning.

==> data/large-hp.jsonl <==
{"step": 1112000, "sequence_accuracy": 5.157699443413729, "em": 5.157699443413729, "f1": 75.89706002642019}
{"step": 1113000, "sequence_accuracy": 7.507730364873222, "em": 7.507730364873222, "f1": 79.35774991017372}
{"step": 1114000, "sequence_accuracy": 9.01669758812616, "em": 9.01669758812616, "f1": 79.36347953563522}
{"step": 1115000, "sequence_accuracy": 10.154607297464441, "em": 10.154607297464441, "f1": 80.95859072361802}
{"step": 1116000, "sequence_accuracy": 10.538033395176253, "em": 10.538033395176253, "f1": 81.2809650948561}
{"step": 1117000, "sequence_accuracy": 10.946196660482375, "em": 10.946196660482375, "f1": 81.60621624316198}
{"step": 1118000, "sequence_accuracy": 11.069882498453927, "em": 11.069882498453927, "f1": 81.42386981065299}
{"step": 1119000, "sequence_accuracy": 11.144094001236859, "em": 11.144094001236859, "f1": 81.63292631201904}
{"step": 1120000, "sequence_accuracy": 12.615955473098332, "em": 12.615955473098332, "f1": 82.42445241551411}
{"step": 1121000, "sequence_accuracy": 12.133580705009276, "em": 12.133580705009276, "f1": 82.33675609384112}
{"step": 1122000, "sequence_accuracy": 12.232529375386518, "em": 12.232529375386518, "f1": 82.10479551784942}
{"step": 1123000, "sequence_accuracy": 12.578849721706863, "em": 12.578849721706863, "f1": 82.24411770679112}
{"step": 1124000, "sequence_accuracy": 13.172541743970315, "em": 13.172541743970315, "f1": 82.4867136966976}
{"step": 1125000, "sequence_accuracy": 13.073593073593074, "em": 13.073593073593074, "f1": 82.6039777258017}
{"step": 1126000, "sequence_accuracy": 13.457019171304886, "em": 13.457019171304886, "f1": 82.23956338691829}
{"step": 1127000, "sequence_accuracy": 13.061224489795919, "em": 13.061224489795919, "f1": 82.66928986311738}
{"step": 1128000, "sequence_accuracy": 13.828076685219543, "em": 13.828076685219543, "f1": 82.89585523825423}
{"step": 1129000, "sequence_accuracy": 14.248608534322821, "em": 14.248608534322821, "f1": 82.59987608237786}
{"step": 1130000, "sequence_accuracy": 14.14965986394558, "em": 14.14965986394558, "f1": 82.92872846869484}
{"step": 1131000, "sequence_accuracy": 14.50834879406308, "em": 14.50834879406308, "f1": 82.98232460697149}
{"step": 1132000, "sequence_accuracy": 14.81756338899196, "em": 14.81756338899196, "f1": 83.3019781279426}
{"step": 1133000, "sequence_accuracy": 14.71861471861472, "em": 14.71861471861472, "f1": 83.30967067691671}
{"step": 1134000, "sequence_accuracy": 14.706246134817563, "em": 14.706246134817563, "f1": 83.02172971206922}
{"step": 1135000, "sequence_accuracy": 14.79282622139765, "em": 14.79282622139765, "f1": 83.23945036793496}
{"step": 1136000, "sequence_accuracy": 14.446505875077303, "em": 14.446505875077303, "f1": 82.84998682985649}
{"step": 1137000, "sequence_accuracy": 15.015460729746444, "em": 15.015460729746444, "f1": 83.0399801424008}
{"step": 1138000, "sequence_accuracy": 15.398886827458256, "em": 15.398886827458256, "f1": 83.32148613217252}
{"step": 1139000, "sequence_accuracy": 14.990723562152134, "em": 14.990723562152134, "f1": 83.36635776384172}
{"step": 1140000, "sequence_accuracy": 15.510204081632653, "em": 15.510204081632653, "f1": 83.23575243129176}
{"step": 1141000, "sequence_accuracy": 15.238095238095239, "em": 15.238095238095239, "f1": 83.27201780508896}
{"step": 1142000, "sequence_accuracy": 14.941249226963512, "em": 14.941249226963512, "f1": 83.19277226738305}
{"step": 1143000, "sequence_accuracy": 15.411255411255413, "em": 15.411255411255413, "f1": 83.5606806698895}
{"step": 1144000, "sequence_accuracy": 14.76808905380334, "em": 14.76808905380334, "f1": 83.21054229493755}
{"step": 1145000, "sequence_accuracy": 15.745207173778603, "em": 15.745207173778603, "f1": 83.59178293918707}
{"step": 1146000, "sequence_accuracy": 15.324675324675324, "em": 15.324675324675324, "f1": 83.2429829177563}
{"step": 1147000, "sequence_accuracy": 15.596784168212741, "em": 15.596784168212741, "f1": 83.59481474149989}
{"step": 1148000, "sequence_accuracy": 15.646258503401361, "em": 15.646258503401361, "f1": 83.36874995334539}
{"step": 1149000, "sequence_accuracy": 15.510204081632653, "em": 15.510204081632653, "f1": 83.32548669278358}
{"step": 1150000, "sequence_accuracy": 15.720470006184293, "em": 15.720470006184293, "f1": 83.59563221279261}
{"step": 1151000, "sequence_accuracy": 15.609152752009894, "em": 15.609152752009894, "f1": 83.41085091435187}
{"step": 1152000, "sequence_accuracy": 15.769944341372913, "em": 15.769944341372913, "f1": 83.30533844629166}
{"step": 1153000, "sequence_accuracy": 16.128633271490415, "em": 16.128633271490415, "f1": 83.57450131563337}
{"step": 1154000, "sequence_accuracy": 16.239950525664813, "em": 16.239950525664813, "f1": 83.5932407523932}
{"step": 1155000, "sequence_accuracy": 16.413110698824983, "em": 16.413110698824983, "f1": 83.58152689641481}
{"step": 1156000, "sequence_accuracy": 15.708101422387136, "em": 15.708101422387136, "f1": 83.57171585698462}
{"step": 1157000, "sequence_accuracy": 16.239950525664813, "em": 16.239950525664813, "f1": 83.7537139202436}
{"step": 1158000, "sequence_accuracy": 15.844155844155845, "em": 15.844155844155845, "f1": 83.39978145050429}
{"step": 1159000, "sequence_accuracy": 16.536796536796537, "em": 16.536796536796537, "f1": 83.60426831490295}
{"step": 1160000, "sequence_accuracy": 16.14100185528757, "em": 16.14100185528757, "f1": 83.60267218007225}
{"step": 1161000, "sequence_accuracy": 16.722325293753865, "em": 16.722325293753865, "f1": 83.69356471791588}
{"step": 1162000, "sequence_accuracy": 16.14100185528757, "em": 16.14100185528757, "f1": 83.40056311571111}
{"step": 1163000, "sequence_accuracy": 16.512059369202227, "em": 16.512059369202227, "f1": 83.53718211129723}
{"step": 1164000, "sequence_accuracy": 16.73469387755102, "em": 16.73469387755102, "f1": 83.8464592149546}
{"step": 1165000, "sequence_accuracy": 16.75943104514533, "em": 16.75943104514533, "f1": 83.69345433144194}
{"step": 1166000, "sequence_accuracy": 17.17996289424861, "em": 17.17996289424861, "f1": 83.84294351683505}
{"step": 1167000, "sequence_accuracy": 16.66048237476809, "em": 16.66048237476809, "f1": 83.75819983657833}
{"step": 1168000, "sequence_accuracy": 16.957328385899814, "em": 16.957328385899814, "f1": 83.53193524121262}
{"step": 1169000, "sequence_accuracy": 16.252319109461965, "em": 16.252319109461965, "f1": 83.24895659159425}
{"step": 1170000, "sequence_accuracy": 16.75943104514533, "em": 16.75943104514533, "f1": 83.72762179289518}
{"step": 1171000, "sequence_accuracy": 16.994434137291282, "em": 16.994434137291282, "f1": 83.9548542688866}
{"step": 1172000, "sequence_accuracy": 16.982065553494124, "em": 16.982065553494124, "f1": 83.63732959740943}
{"step": 1173000, "sequence_accuracy": 16.78416821273964, "em": 16.78416821273964, "f1": 83.65533631416167}
{"step": 1174000, "sequence_accuracy": 16.870748299319725, "em": 16.870748299319725, "f1": 83.56195130842076}
{"step": 1175000, "sequence_accuracy": 17.217068645640072, "em": 17.217068645640072, "f1": 83.89919696616042}
{"step": 1176000, "sequence_accuracy": 17.217068645640072, "em": 17.217068645640072, "f1": 83.72587867184943}
{"step": 1177000, "sequence_accuracy": 17.17996289424861, "em": 17.17996289424861, "f1": 83.79842005013069}
{"step": 1178000, "sequence_accuracy": 17.217068645640072, "em": 17.217068645640072, "f1": 84.00866471895327}
{"step": 1179000, "sequence_accuracy": 17.056277056277054, "em": 17.056277056277054, "f1": 83.77867741971143}
{"step": 1180000, "sequence_accuracy": 17.439703153988866, "em": 17.439703153988866, "f1": 83.82979931687716}
{"step": 1181000, "sequence_accuracy": 17.32838589981447, "em": 17.32838589981447, "f1": 83.86018679170014}
{"step": 1182000, "sequence_accuracy": 17.068645640074212, "em": 17.068645640074212, "f1": 83.862450604719}
{"step": 1183000, "sequence_accuracy": 17.192331478045762, "em": 17.192331478045762, "f1": 83.6368840710328}
{"step": 1184000, "sequence_accuracy": 17.402597402597404, "em": 17.402597402597404, "f1": 83.7822965137884}
{"step": 1185000, "sequence_accuracy": 17.699443413729128, "em": 17.699443413729128, "f1": 83.81067319315386}
{"step": 1186000, "sequence_accuracy": 17.006802721088434, "em": 17.006802721088434, "f1": 83.69218271827602}
{"step": 1187000, "sequence_accuracy": 17.89734075448361, "em": 17.89734075448361, "f1": 83.93328449347581}
{"step": 1188000, "sequence_accuracy": 17.637600494743353, "em": 17.637600494743353, "f1": 83.8969071084887}
{"step": 1189000, "sequence_accuracy": 17.94681508967223, "em": 17.94681508967223, "f1": 83.9389294916488}
{"step": 1190000, "sequence_accuracy": 18.00865800865801, "em": 18.00865800865801, "f1": 83.83711354655736}
{"step": 1191000, "sequence_accuracy": 17.563388991960423, "em": 17.563388991960423, "f1": 83.7046388070191}
{"step": 1192000, "sequence_accuracy": 17.674706246134818, "em": 17.674706246134818, "f1": 83.9069640694009}
{"step": 1193000, "sequence_accuracy": 18.021026592455165, "em": 18.021026592455165, "f1": 83.84696872750268}
{"step": 1194000, "sequence_accuracy": 17.53865182436611, "em": 17.53865182436611, "f1": 84.00228649340843}
{"step": 1195000, "sequence_accuracy": 17.37786023500309, "em": 17.37786023500309, "f1": 84.00284435223129}
{"step": 1196000, "sequence_accuracy": 17.068645640074212, "em": 17.068645640074212, "f1": 83.65477027456161}
{"step": 1197000, "sequence_accuracy": 17.996289424860855, "em": 17.996289424860855, "f1": 84.09942243470641}
{"step": 1198000, "sequence_accuracy": 17.835497835497836, "em": 17.835497835497836, "f1": 83.79275793497952}
{"step": 1199000, "sequence_accuracy": 17.84786641929499, "em": 17.84786641929499, "f1": 83.92178467185326}
{"step": 1200000, "sequence_accuracy": 17.427334570191714, "em": 17.427334570191714, "f1": 83.72509950393945}
{"step": 1201000, "sequence_accuracy": 18.342609771181202, "em": 18.342609771181202, "f1": 83.8990061456234}
{"step": 1202000, "sequence_accuracy": 17.94681508967223, "em": 17.94681508967223, "f1": 83.80106658361679}
{"step": 1203000, "sequence_accuracy": 18.528138528138527, "em": 18.528138528138527, "f1": 83.96130289332682}
{"step": 1204000, "sequence_accuracy": 17.835497835497836, "em": 17.835497835497836, "f1": 83.89208901301572}
{"step": 1205000, "sequence_accuracy": 18.08286951144094, "em": 18.08286951144094, "f1": 83.72169151223396}
{"step": 1206000, "sequence_accuracy": 17.687074829931973, "em": 17.687074829931973, "f1": 83.67612430925817}
{"step": 1207000, "sequence_accuracy": 18.60235003092146, "em": 18.60235003092146, "f1": 84.07649386496216}
{"step": 1208000, "sequence_accuracy": 18.070500927643785, "em": 18.070500927643785, "f1": 84.09070168431703}
{"step": 1209000, "sequence_accuracy": 18.404452690166977, "em": 18.404452690166977, "f1": 84.1426577340432}
{"step": 1210000, "sequence_accuracy": 18.639455782312925, "em": 18.639455782312925, "f1": 83.88009835895708}
{"step": 1211000, "sequence_accuracy": 18.750773036487324, "em": 18.750773036487324, "f1": 84.03177802998096}
{"step": 1212000, "sequence_accuracy": 18.00865800865801, "em": 18.00865800865801, "f1": 84.07838558466555}
{"step": 1213000, "sequence_accuracy": 18.552875695732837, "em": 18.552875695732837, "f1": 84.03012206625633}
{"step": 1214000, "sequence_accuracy": 18.874458874458874, "em": 18.874458874458874, "f1": 84.24764838456483}
{"step": 1215000, "sequence_accuracy": 19.12183055040198, "em": 19.12183055040198, "f1": 84.05817480856442}
{"step": 1216000, "sequence_accuracy": 18.86209029066172, "em": 18.86209029066172, "f1": 84.2437779299268}
{"step": 1217000, "sequence_accuracy": 18.466295609152752, "em": 18.466295609152752, "f1": 83.97178237791834}
{"step": 1218000, "sequence_accuracy": 19.084724799010512, "em": 19.084724799010512, "f1": 84.15852602715084}
{"step": 1219000, "sequence_accuracy": 18.589981447124305, "em": 18.589981447124305, "f1": 83.96919532417047}
{"step": 1220000, "sequence_accuracy": 18.466295609152752, "em": 18.466295609152752, "f1": 84.16473711846913}
{"step": 1221000, "sequence_accuracy": 17.92207792207792, "em": 17.92207792207792, "f1": 83.61849182443653}
{"step": 1222000, "sequence_accuracy": 19.542362399505254, "em": 19.542362399505254, "f1": 84.20792205582136}
{"step": 1223000, "sequence_accuracy": 19.480519480519483, "em": 19.480519480519483, "f1": 84.37371476727229}
{"step": 1224000, "sequence_accuracy": 18.998144712430427, "em": 18.998144712430427, "f1": 83.92437273774519}
{"step": 1225000, "sequence_accuracy": 18.886827458256032, "em": 18.886827458256032, "f1": 83.99709723474032}
{"step": 1226000, "sequence_accuracy": 19.282622139764996, "em": 19.282622139764996, "f1": 84.33560444862238}
{"step": 1227000, "sequence_accuracy": 18.899196042053184, "em": 18.899196042053184, "f1": 84.03357358558095}
{"step": 1228000, "sequence_accuracy": 18.985776128633272, "em": 18.985776128633272, "f1": 84.20839625483232}
{"step": 1229000, "sequence_accuracy": 19.369202226345084, "em": 19.369202226345084, "f1": 84.21095886453975}
{"step": 1230000, "sequence_accuracy": 19.134199134199132, "em": 19.134199134199132, "f1": 84.14118871572217}
{"step": 1231000, "sequence_accuracy": 19.369202226345084, "em": 19.369202226345084, "f1": 84.14971690879351}
{"step": 1232000, "sequence_accuracy": 18.515769944341372, "em": 18.515769944341372, "f1": 83.9318322832253}
{"step": 1233000, "sequence_accuracy": 18.466295609152752, "em": 18.466295609152752, "f1": 83.91173227288927}
{"step": 1234000, "sequence_accuracy": 19.14656771799629, "em": 19.14656771799629, "f1": 84.17600054102867}
{"step": 1235000, "sequence_accuracy": 19.233147804576376, "em": 19.233147804576376, "f1": 84.11597613426473}
{"step": 1236000, "sequence_accuracy": 18.763141620284475, "em": 18.763141620284475, "f1": 84.11980442448348}
{"step": 1237000, "sequence_accuracy": 18.948670377241804, "em": 18.948670377241804, "f1": 84.10400116854437}
{"step": 1238000, "sequence_accuracy": 19.084724799010512, "em": 19.084724799010512, "f1": 83.75011309195928}
{"step": 1239000, "sequence_accuracy": 19.059987631416202, "em": 19.059987631416202, "f1": 83.94930918891261}
{"step": 1240000, "sequence_accuracy": 18.812615955473095, "em": 18.812615955473095, "f1": 84.15519178911593}
{"step": 1241000, "sequence_accuracy": 19.282622139764996, "em": 19.282622139764996, "f1": 84.17353431859945}
{"step": 1242000, "sequence_accuracy": 18.763141620284475, "em": 18.763141620284475, "f1": 84.15087702630842}
{"step": 1243000, "sequence_accuracy": 18.973407544836114, "em": 18.973407544836114, "f1": 84.09452353774972}
{"step": 1244000, "sequence_accuracy": 19.047619047619047, "em": 19.047619047619047, "f1": 84.1123684177749}
{"step": 1245000, "sequence_accuracy": 19.29499072356215, "em": 19.29499072356215, "f1": 84.14400470821948}
{"step": 1246000, "sequence_accuracy": 19.938157081014225, "em": 19.938157081014225, "f1": 84.26542699957128}
{"step": 1247000, "sequence_accuracy": 19.777365491651206, "em": 19.777365491651206, "f1": 84.3349901579342}
{"step": 1248000, "sequence_accuracy": 19.24551638837353, "em": 19.24551638837353, "f1": 84.25394055038834}
{"step": 1249000, "sequence_accuracy": 19.492888064316634, "em": 19.492888064316634, "f1": 84.31138327821631}
{"step": 1250000, "sequence_accuracy": 20.123685837971554, "em": 20.123685837971554, "f1": 84.36138115454871}
{"step": 1251000, "sequence_accuracy": 19.27025355596784, "em": 19.27025355596784, "f1": 84.0723985823116}
{"step": 1252000, "sequence_accuracy": 19.591836734693878, "em": 19.591836734693878, "f1": 84.29025439955767}
{"step": 1253000, "sequence_accuracy": 19.802102659245516, "em": 19.802102659245516, "f1": 84.30293762042382}
{"step": 1254000, "sequence_accuracy": 19.393939393939394, "em": 19.393939393939394, "f1": 84.30303697541063}
{"step": 1255000, "sequence_accuracy": 19.777365491651206, "em": 19.777365491651206, "f1": 84.02436103157288}
{"step": 1256000, "sequence_accuracy": 19.78973407544836, "em": 19.78973407544836, "f1": 84.38447667435649}
{"step": 1257000, "sequence_accuracy": 19.307359307359306, "em": 19.307359307359306, "f1": 84.20997380697644}
{"step": 1258000, "sequence_accuracy": 20.371057513914657, "em": 20.371057513914657, "f1": 84.39568136630035}
{"step": 1259000, "sequence_accuracy": 19.851576994434136, "em": 19.851576994434136, "f1": 84.18399374405587}
{"step": 1260000, "sequence_accuracy": 19.628942486085343, "em": 19.628942486085343, "f1": 84.2863285122307}
{"step": 1261000, "sequence_accuracy": 19.529993815708103, "em": 19.529993815708103, "f1": 84.07474363065155}
{"step": 1262000, "sequence_accuracy": 19.443413729128014, "em": 19.443413729128014, "f1": 84.20837294964997}
{"step": 1263000, "sequence_accuracy": 19.888682745825605, "em": 19.888682745825605, "f1": 84.33421259366183}
{"step": 1264000, "sequence_accuracy": 19.40630797773655, "em": 19.40630797773655, "f1": 84.13962301556921}
{"step": 1265000, "sequence_accuracy": 19.888682745825605, "em": 19.888682745825605, "f1": 84.3227038824845}
{"step": 1266000, "sequence_accuracy": 20.197897340754484, "em": 20.197897340754484, "f1": 84.20832692392844}
{"step": 1267000, "sequence_accuracy": 20.333951762523192, "em": 20.333951762523192, "f1": 84.43559446157445}
{"step": 1268000, "sequence_accuracy": 20.742115027829314, "em": 20.742115027829314, "f1": 84.43227843345328}
{"step": 1269000, "sequence_accuracy": 20.136054421768705, "em": 20.136054421768705, "f1": 84.25395939076935}
{"step": 1270000, "sequence_accuracy": 20.098948670377244, "em": 20.098948670377244, "f1": 84.37082314998467}
{"step": 1271000, "sequence_accuracy": 20.173160173160174, "em": 20.173160173160174, "f1": 84.41615680303252}
{"step": 1272000, "sequence_accuracy": 21.014223871366728, "em": 21.014223871366728, "f1": 84.53778706332194}
{"step": 1273000, "sequence_accuracy": 20.18552875695733, "em": 20.18552875695733, "f1": 84.21035665982086}
{"step": 1274000, "sequence_accuracy": 19.901051329622756, "em": 19.901051329622756, "f1": 84.25706243246849}
{"step": 1275000, "sequence_accuracy": 20.235003092145952, "em": 20.235003092145952, "f1": 84.24591258038008}
{"step": 1276000, "sequence_accuracy": 20.136054421768705, "em": 20.136054421768705, "f1": 84.1847278117669}
{"step": 1277000, "sequence_accuracy": 19.78973407544836, "em": 19.78973407544836, "f1": 84.20990666799403}
{"step": 1278000, "sequence_accuracy": 19.97526283240569, "em": 19.97526283240569, "f1": 84.17096337967163}
{"step": 1279000, "sequence_accuracy": 20.890538033395174, "em": 20.890538033395174, "f1": 84.36927367101235}
{"step": 1280000, "sequence_accuracy": 20.371057513914657, "em": 20.371057513914657, "f1": 84.29091781094674}
{"step": 1281000, "sequence_accuracy": 20.531849103277676, "em": 20.531849103277676, "f1": 84.34298910522243}
{"step": 1282000, "sequence_accuracy": 19.69078540507112, "em": 19.69078540507112, "f1": 84.09768727343284}
{"step": 1283000, "sequence_accuracy": 20.074211502782934, "em": 20.074211502782934, "f1": 84.24738512591277}
{"step": 1284000, "sequence_accuracy": 20.420531849103277, "em": 20.420531849103277, "f1": 84.47636803487718}
{"step": 1285000, "sequence_accuracy": 20.21026592455164, "em": 20.21026592455164, "f1": 84.1200006022362}
{"step": 1286000, "sequence_accuracy": 20.408163265306122, "em": 20.408163265306122, "f1": 84.38797658272506}
{"step": 1287000, "sequence_accuracy": 20.75448361162647, "em": 20.75448361162647, "f1": 84.45568177839037}
{"step": 1288000, "sequence_accuracy": 20.667903525046384, "em": 20.667903525046384, "f1": 84.41327498026425}
{"step": 1289000, "sequence_accuracy": 20.692640692640694, "em": 20.692640692640694, "f1": 84.33126159973374}
{"step": 1290000, "sequence_accuracy": 20.655534941249226, "em": 20.655534941249226, "f1": 84.29704676807785}
{"step": 1291000, "sequence_accuracy": 20.445269016697587, "em": 20.445269016697587, "f1": 84.28968144269913}
{"step": 1292000, "sequence_accuracy": 20.136054421768705, "em": 20.136054421768705, "f1": 84.34800588564809}
{"step": 1293000, "sequence_accuracy": 20.123685837971554, "em": 20.123685837971554, "f1": 84.31209467854202}
{"step": 1294000, "sequence_accuracy": 20.841063698206554, "em": 20.841063698206554, "f1": 84.42859224344906}
{"step": 1295000, "sequence_accuracy": 20.51948051948052, "em": 20.51948051948052, "f1": 84.45342579239416}
{"step": 1296000, "sequence_accuracy": 20.643166357452074, "em": 20.643166357452074, "f1": 84.48424634916229}
{"step": 1297000, "sequence_accuracy": 20.123685837971554, "em": 20.123685837971554, "f1": 84.30714897077596}
{"step": 1298000, "sequence_accuracy": 20.75448361162647, "em": 20.75448361162647, "f1": 84.31988549594827}
{"step": 1299000, "sequence_accuracy": 20.408163265306122, "em": 20.408163265306122, "f1": 84.32973095562404}
{"step": 1300000, "sequence_accuracy": 19.517625231910944, "em": 19.517625231910944, "f1": 84.25819990165758}
{"step": 1301000, "sequence_accuracy": 19.913419913419915, "em": 19.913419913419915, "f1": 84.07826546111734}
{"step": 1302000, "sequence_accuracy": 20.136054421768705, "em": 20.136054421768705, "f1": 84.31431766279646}
{"step": 1303000, "sequence_accuracy": 20.02473716759431, "em": 20.02473716759431, "f1": 84.321009138396}
{"step": 1304000, "sequence_accuracy": 20.56895485466914, "em": 20.56895485466914, "f1": 84.42607184754736}
{"step": 1305000, "sequence_accuracy": 20.940012368583798, "em": 20.940012368583798, "f1": 84.51204975182596}
{"step": 1306000, "sequence_accuracy": 20.470006184291897, "em": 20.470006184291897, "f1": 84.36640593886712}
{"step": 1307000, "sequence_accuracy": 20.667903525046384, "em": 20.667903525046384, "f1": 84.25157392039728}
{"step": 1308000, "sequence_accuracy": 21.026592455163883, "em": 21.026592455163883, "f1": 84.32020154863905}
{"step": 1309000, "sequence_accuracy": 20.655534941249226, "em": 20.655534941249226, "f1": 84.47183989548893}
{"step": 1310000, "sequence_accuracy": 20.680272108843536, "em": 20.680272108843536, "f1": 84.30563817420904}
{"step": 1311000, "sequence_accuracy": 21.026592455163883, "em": 21.026592455163883, "f1": 84.55242502002935}
{"step": 1312000, "sequence_accuracy": 21.249226963512676, "em": 21.249226963512676, "f1": 84.39253716347721}
{"step": 1313000, "sequence_accuracy": 20.915275200989488, "em": 20.915275200989488, "f1": 84.27822073150885}
{"step": 1314000, "sequence_accuracy": 20.705009276437846, "em": 20.705009276437846, "f1": 84.53512096422916}
{"step": 1315000, "sequence_accuracy": 20.680272108843536, "em": 20.680272108843536, "f1": 84.25317530016245}
{"step": 1316000, "sequence_accuracy": 20.56895485466914, "em": 20.56895485466914, "f1": 84.34637860931473}
{"step": 1317000, "sequence_accuracy": 21.026592455163883, "em": 21.026592455163883, "f1": 84.5615624719834}
{"step": 1318000, "sequence_accuracy": 21.16264687693259, "em": 21.16264687693259, "f1": 84.54489053803128}
{"step": 1319000, "sequence_accuracy": 21.397649969078543, "em": 21.397649969078543, "f1": 84.47662931865158}
{"step": 1320000, "sequence_accuracy": 21.08843537414966, "em": 21.08843537414966, "f1": 84.50438628923558}
{"step": 1321000, "sequence_accuracy": 20.51948051948052, "em": 20.51948051948052, "f1": 84.27768437808916}
{"step": 1322000, "sequence_accuracy": 21.583178726035868, "em": 21.583178726035868, "f1": 84.6189298109975}
{"step": 1323000, "sequence_accuracy": 21.076066790352506, "em": 21.076066790352506, "f1": 84.21129728087254}
{"step": 1324000, "sequence_accuracy": 20.902906617192333, "em": 20.902906617192333, "f1": 84.34692525283393}
{"step": 1325000, "sequence_accuracy": 20.977118119975263, "em": 20.977118119975263, "f1": 84.20493361644077}
{"step": 1326000, "sequence_accuracy": 20.977118119975263, "em": 20.977118119975263, "f1": 84.70438651751233}
{"step": 1327000, "sequence_accuracy": 20.766852195423624, "em": 20.766852195423624, "f1": 84.2855899001297}
{"step": 1328000, "sequence_accuracy": 21.595547309833023, "em": 21.595547309833023, "f1": 84.5197775498713}
{"step": 1329000, "sequence_accuracy": 20.77922077922078, "em": 20.77922077922078, "f1": 84.21725302588841}
{"step": 1330000, "sequence_accuracy": 21.323438466295606, "em": 21.323438466295606, "f1": 84.64774842142135}
{"step": 1331000, "sequence_accuracy": 21.001855287569573, "em": 21.001855287569573, "f1": 84.41307558048484}
{"step": 1332000, "sequence_accuracy": 20.420531849103277, "em": 20.420531849103277, "f1": 84.40333984724133}
{"step": 1333000, "sequence_accuracy": 20.606060606060606, "em": 20.606060606060606, "f1": 84.21679978469902}
{"step": 1334000, "sequence_accuracy": 21.855287569573285, "em": 21.855287569573285, "f1": 84.65225913427089}
{"step": 1335000, "sequence_accuracy": 20.432900432900432, "em": 20.432900432900432, "f1": 84.17301452673664}
{"step": 1336000, "sequence_accuracy": 20.494743351886207, "em": 20.494743351886207, "f1": 84.28820720040808}
{"step": 1337000, "sequence_accuracy": 21.335807050092765, "em": 21.335807050092765, "f1": 84.41746665788149}
{"step": 1338000, "sequence_accuracy": 21.645021645021643, "em": 21.645021645021643, "f1": 84.43201573465603}
{"step": 1339000, "sequence_accuracy": 21.076066790352506, "em": 21.076066790352506, "f1": 84.51974288272498}
{"step": 1340000, "sequence_accuracy": 21.224489795918366, "em": 21.224489795918366, "f1": 84.50445611395064}
{"step": 1341000, "sequence_accuracy": 20.59369202226345, "em": 20.59369202226345, "f1": 84.28520326288826}
{"step": 1342000, "sequence_accuracy": 20.51948051948052, "em": 20.51948051948052, "f1": 84.14142244099943}
{"step": 1343000, "sequence_accuracy": 21.805813234384665, "em": 21.805813234384665, "f1": 84.677489453668}
{"step": 1344000, "sequence_accuracy": 20.853432282003713, "em": 20.853432282003713, "f1": 84.4865113529034}
{"step": 1345000, "sequence_accuracy": 20.420531849103277, "em": 20.420531849103277, "f1": 84.25955317353937}
{"step": 1346000, "sequence_accuracy": 21.199752628324056, "em": 21.199752628324056, "f1": 84.3644270695506}
{"step": 1347000, "sequence_accuracy": 21.224489795918366, "em": 21.224489795918366, "f1": 84.46949738037053}
{"step": 1348000, "sequence_accuracy": 20.0, "em": 20.0, "f1": 84.04089509391697}
{"step": 1349000, "sequence_accuracy": 20.878169449598023, "em": 20.878169449598023, "f1": 84.40628065716808}
{"step": 1350000, "sequence_accuracy": 20.556586270871986, "em": 20.556586270871986, "f1": 84.30737934710018}
{"step": 1351000, "sequence_accuracy": 20.915275200989488, "em": 20.915275200989488, "f1": 84.34977284394795}
{"step": 1352000, "sequence_accuracy": 21.311069882498455, "em": 21.311069882498455, "f1": 84.51142329928099}
{"step": 1353000, "sequence_accuracy": 21.076066790352506, "em": 21.076066790352506, "f1": 84.31152216499252}
{"step": 1354000, "sequence_accuracy": 21.199752628324056, "em": 21.199752628324056, "f1": 84.35455471698803}
{"step": 1355000, "sequence_accuracy": 21.447124304267163, "em": 21.447124304267163, "f1": 84.41021561909888}
{"step": 1356000, "sequence_accuracy": 21.397649969078543, "em": 21.397649969078543, "f1": 84.54442723546185}
{"step": 1357000, "sequence_accuracy": 21.694495980210267, "em": 21.694495980210267, "f1": 84.58370930936125}
{"step": 1358000, "sequence_accuracy": 21.051329622758193, "em": 21.051329622758193, "f1": 84.21517733920847}
{"step": 1359000, "sequence_accuracy": 21.78107606679035, "em": 21.78107606679035, "f1": 84.40580945174167}
{"step": 1360000, "sequence_accuracy": 21.70686456400742, "em": 21.70686456400742, "f1": 84.54986604256935}
{"step": 1361000, "sequence_accuracy": 21.60791589363018, "em": 21.60791589363018, "f1": 84.62219163907348}
{"step": 1362000, "sequence_accuracy": 21.100803957946816, "em": 21.100803957946816, "f1": 84.62965634500922}
{"step": 1363000, "sequence_accuracy": 21.768707482993197, "em": 21.768707482993197, "f1": 84.7861494628349}
{"step": 1364000, "sequence_accuracy": 21.855287569573285, "em": 21.855287569573285, "f1": 84.53733501432707}
{"step": 1365000, "sequence_accuracy": 21.06369820655535, "em": 21.06369820655535, "f1": 84.32823340476045}
{"step": 1366000, "sequence_accuracy": 21.051329622758193, "em": 21.051329622758193, "f1": 84.62983189271934}
{"step": 1367000, "sequence_accuracy": 15.683364254792826, "em": 15.683364254792826, "f1": 83.6269994753109}
{"step": 1368000, "sequence_accuracy": 22.189239332096474, "em": 22.189239332096474, "f1": 84.74186348647643}
{"step": 1369000, "sequence_accuracy": 21.904761904761905, "em": 21.904761904761905, "f1": 84.5510680912583}
{"step": 1370000, "sequence_accuracy": 21.496598639455783, "em": 21.496598639455783, "f1": 84.62675038432515}
{"step": 1371000, "sequence_accuracy": 20.940012368583798, "em": 20.940012368583798, "f1": 84.43106875879505}
{"step": 1372000, "sequence_accuracy": 19.332096474953616, "em": 19.332096474953616, "f1": 82.90849399410874}
{"step": 1373000, "sequence_accuracy": 21.546072974644403, "em": 21.546072974644403, "f1": 84.49894248920408}
{"step": 1374000, "sequence_accuracy": 21.224489795918366, "em": 21.224489795918366, "f1": 84.38387532800178}
{"step": 1375000, "sequence_accuracy": 21.1873840445269, "em": 21.1873840445269, "f1": 84.37441912798236}
{"step": 1376000, "sequence_accuracy": 21.694495980210267, "em": 21.694495980210267, "f1": 84.56058510649416}
{"step": 1377000, "sequence_accuracy": 22.065553494124924, "em": 22.065553494124924, "f1": 84.67808036608035}
{"step": 1378000, "sequence_accuracy": 20.940012368583798, "em": 20.940012368583798, "f1": 84.32432835724013}
{"step": 1379000, "sequence_accuracy": 21.904761904761905, "em": 21.904761904761905, "f1": 84.65832873182995}
{"step": 1380000, "sequence_accuracy": 21.63265306122449, "em": 21.63265306122449, "f1": 84.4277222815993}
{"step": 1381000, "sequence_accuracy": 20.197897340754484, "em": 20.197897340754484, "f1": 84.14887586309413}
{"step": 1382000, "sequence_accuracy": 20.977118119975263, "em": 20.977118119975263, "f1": 84.01988843407571}
{"step": 1383000, "sequence_accuracy": 22.226345083487942, "em": 22.226345083487942, "f1": 84.75035665007795}
{"step": 1384000, "sequence_accuracy": 21.743970315398887, "em": 21.743970315398887, "f1": 84.50387885493306}
{"step": 1385000, "sequence_accuracy": 21.954236239950525, "em": 21.954236239950525, "f1": 84.6120496905493}
{"step": 1386000, "sequence_accuracy": 21.805813234384665, "em": 21.805813234384665, "f1": 84.47854268712192}
{"step": 1387000, "sequence_accuracy": 21.150278293135436, "em": 21.150278293135436, "f1": 84.37130574955856}
{"step": 1388000, "sequence_accuracy": 21.768707482993197, "em": 21.768707482993197, "f1": 84.5648153411057}
{"step": 1389000, "sequence_accuracy": 21.533704390847248, "em": 21.533704390847248, "f1": 84.3735336320706}
{"step": 1390000, "sequence_accuracy": 22.040816326530614, "em": 22.040816326530614, "f1": 84.64459648292035}
{"step": 1391000, "sequence_accuracy": 22.15213358070501, "em": 22.15213358070501, "f1": 84.79913968652362}
{"step": 1392000, "sequence_accuracy": 21.818181818181817, "em": 21.818181818181817, "f1": 84.52531083739234}
{"step": 1393000, "sequence_accuracy": 22.436611008039577, "em": 22.436611008039577, "f1": 84.70795652629788}
{"step": 1394000, "sequence_accuracy": 21.323438466295606, "em": 21.323438466295606, "f1": 84.44186860843003}
{"step": 1395000, "sequence_accuracy": 20.927643784786643, "em": 20.927643784786643, "f1": 84.43111829118968}
{"step": 1396000, "sequence_accuracy": 22.238713667285097, "em": 22.238713667285097, "f1": 84.73825071513832}
{"step": 1397000, "sequence_accuracy": 21.978973407544835, "em": 21.978973407544835, "f1": 84.67324528930827}
{"step": 1398000, "sequence_accuracy": 22.053184910327765, "em": 22.053184910327765, "f1": 84.53882991548906}
{"step": 1399000, "sequence_accuracy": 22.634508348794064, "em": 22.634508348794064, "f1": 84.74861670314938}
{"step": 1400000, "sequence_accuracy": 21.855287569573285, "em": 21.855287569573285, "f1": 84.54052614936998}
{"step": 1401000, "sequence_accuracy": 21.89239332096475, "em": 21.89239332096475, "f1": 84.60047402239171}
{"step": 1402000, "sequence_accuracy": 21.21212121212121, "em": 21.21212121212121, "f1": 84.4731686796986}
{"step": 1403000, "sequence_accuracy": 21.583178726035868, "em": 21.583178726035868, "f1": 84.4677654198919}
{"step": 1404000, "sequence_accuracy": 21.96660482374768, "em": 21.96660482374768, "f1": 84.54267959429566}
{"step": 1405000, "sequence_accuracy": 21.410018552875695, "em": 21.410018552875695, "f1": 84.36726277080375}
{"step": 1406000, "sequence_accuracy": 21.37291280148423, "em": 21.37291280148423, "f1": 84.47137112916072}
{"step": 1407000, "sequence_accuracy": 21.014223871366728, "em": 21.014223871366728, "f1": 84.39133437238841}
{"step": 1408000, "sequence_accuracy": 21.743970315398887, "em": 21.743970315398887, "f1": 84.53409351327011}
{"step": 1409000, "sequence_accuracy": 21.793444650587507, "em": 21.793444650587507, "f1": 84.5730409521771}
{"step": 1410000, "sequence_accuracy": 22.226345083487942, "em": 22.226345083487942, "f1": 84.50808346760749}
{"step": 1411000, "sequence_accuracy": 20.742115027829314, "em": 20.742115027829314, "f1": 84.37914796457345}
{"step": 1412000, "sequence_accuracy": 21.6573902288188, "em": 21.6573902288188, "f1": 84.55815861632244}
{"step": 1413000, "sequence_accuracy": 21.818181818181817, "em": 21.818181818181817, "f1": 84.60791754967101}
{"step": 1414000, "sequence_accuracy": 21.508967223252938, "em": 21.508967223252938, "f1": 84.52075737226966}
{"step": 1415000, "sequence_accuracy": 21.397649969078543, "em": 21.397649969078543, "f1": 84.44197212846018}
{"step": 1416000, "sequence_accuracy": 21.261595547309835, "em": 21.261595547309835, "f1": 84.41182927722456}
{"step": 1417000, "sequence_accuracy": 22.312925170068027, "em": 22.312925170068027, "f1": 84.57493179561799}
{"step": 1418000, "sequence_accuracy": 21.410018552875695, "em": 21.410018552875695, "f1": 84.45284684223708}
{"step": 1419000, "sequence_accuracy": 22.115027829313544, "em": 22.115027829313544, "f1": 84.69303641908849}
{"step": 1420000, "sequence_accuracy": 22.832405689548548, "em": 22.832405689548548, "f1": 84.72533522148115}
{"step": 1421000, "sequence_accuracy": 21.842918985776127, "em": 21.842918985776127, "f1": 84.66282647681471}
{"step": 1422000, "sequence_accuracy": 22.288188002473717, "em": 22.288188002473717, "f1": 84.67261124535862}
{"step": 1423000, "sequence_accuracy": 22.15213358070501, "em": 22.15213358070501, "f1": 84.78557440672597}
{"step": 1424000, "sequence_accuracy": 22.226345083487942, "em": 22.226345083487942, "f1": 84.55696140042205}
{"step": 1425000, "sequence_accuracy": 22.350030921459492, "em": 22.350030921459492, "f1": 84.76979568229994}
{"step": 1426000, "sequence_accuracy": 22.201607915893632, "em": 22.201607915893632, "f1": 84.65888174138244}
{"step": 1427000, "sequence_accuracy": 22.226345083487942, "em": 22.226345083487942, "f1": 84.61480015423516}
{"step": 1428000, "sequence_accuracy": 21.73160173160173, "em": 21.73160173160173, "f1": 84.48073135527565}
{"step": 1429000, "sequence_accuracy": 21.929499072356215, "em": 21.929499072356215, "f1": 84.63974870015073}
{"step": 1430000, "sequence_accuracy": 22.275819418676562, "em": 22.275819418676562, "f1": 84.44031371107538}
{"step": 1431000, "sequence_accuracy": 22.1273964131107, "em": 22.1273964131107, "f1": 84.61659167143483}
{"step": 1432000, "sequence_accuracy": 21.447124304267163, "em": 21.447124304267163, "f1": 84.23818479666313}
{"step": 1433000, "sequence_accuracy": 21.94186765615337, "em": 21.94186765615337, "f1": 84.58594454155475}
{"step": 1434000, "sequence_accuracy": 22.139764996907854, "em": 22.139764996907854, "f1": 84.63243153589279}
{"step": 1435000, "sequence_accuracy": 21.645021645021643, "em": 21.645021645021643, "f1": 84.60054881287606}
{"step": 1436000, "sequence_accuracy": 22.560296846011134, "em": 22.560296846011134, "f1": 84.75832147794175}
{"step": 1437000, "sequence_accuracy": 21.68212739641311, "em": 21.68212739641311, "f1": 84.36989525399096}
{"step": 1438000, "sequence_accuracy": 22.51082251082251, "em": 22.51082251082251, "f1": 84.7355675208038}
{"step": 1439000, "sequence_accuracy": 22.634508348794064, "em": 22.634508348794064, "f1": 84.5370742474157}
{"step": 1440000, "sequence_accuracy": 22.350030921459492, "em": 22.350030921459492, "f1": 84.63316745576329}
{"step": 1441000, "sequence_accuracy": 21.6573902288188, "em": 21.6573902288188, "f1": 84.33860612362555}
{"step": 1442000, "sequence_accuracy": 21.261595547309835, "em": 21.261595547309835, "f1": 84.16472418336367}
{"step": 1443000, "sequence_accuracy": 22.387136672850957, "em": 22.387136672850957, "f1": 84.41136580691622}
{"step": 1444000, "sequence_accuracy": 21.880024737167595, "em": 21.880024737167595, "f1": 84.44556182373421}
{"step": 1445000, "sequence_accuracy": 21.855287569573285, "em": 21.855287569573285, "f1": 84.53173464432207}
{"step": 1446000, "sequence_accuracy": 20.556586270871986, "em": 20.556586270871986, "f1": 83.99610592695626}
{"step": 1447000, "sequence_accuracy": 22.003710575139145, "em": 22.003710575139145, "f1": 84.65964143474883}
{"step": 1448000, "sequence_accuracy": 21.768707482993197, "em": 21.768707482993197, "f1": 84.50436071397112}
{"step": 1449000, "sequence_accuracy": 20.061842918985775, "em": 20.061842918985775, "f1": 83.83298353117577}
{"step": 1450000, "sequence_accuracy": 21.150278293135436, "em": 21.150278293135436, "f1": 84.39295897447406}
{"step": 1451000, "sequence_accuracy": 22.498453927025356, "em": 22.498453927025356, "f1": 84.74093371367859}
{"step": 1452000, "sequence_accuracy": 21.496598639455783, "em": 21.496598639455783, "f1": 84.5641535662361}
{"step": 1453000, "sequence_accuracy": 21.323438466295606, "em": 21.323438466295606, "f1": 84.17436596987467}
{"step": 1454000, "sequence_accuracy": 21.261595547309835, "em": 21.261595547309835, "f1": 84.22781138137208}
{"step": 1455000, "sequence_accuracy": 22.300556586270872, "em": 22.300556586270872, "f1": 84.69543136481198}
{"step": 1456000, "sequence_accuracy": 21.434755720470005, "em": 21.434755720470005, "f1": 84.41029976412844}
{"step": 1457000, "sequence_accuracy": 22.053184910327765, "em": 22.053184910327765, "f1": 84.2959022821287}
{"step": 1458000, "sequence_accuracy": 21.397649969078543, "em": 21.397649969078543, "f1": 84.55452177165907}
{"step": 1459000, "sequence_accuracy": 22.251082251082252, "em": 22.251082251082252, "f1": 84.54729624667337}
{"step": 1460000, "sequence_accuracy": 22.065553494124924, "em": 22.065553494124924, "f1": 84.67634449779582}

==> data/large-mem.jsonl <==
{"step": 1101000, "sequence_accuracy": 6.896733015782888, "em": 6.896733015782888, "f1": 12.927322756286}
{"step": 1102000, "sequence_accuracy": 8.545471751679758, "em": 8.545471751679758, "f1": 14.233666891224825}
{"step": 1103000, "sequence_accuracy": 11.328769860046476, "em": 11.328769860046476, "f1": 16.12267356748662}
{"step": 1104000, "sequence_accuracy": 14.951158217932136, "em": 14.951158217932136, "f1": 19.377756300477948}
{"step": 1105000, "sequence_accuracy": 23.01609833548889, "em": 23.01609833548889, "f1": 26.179855509679324}
{"step": 1106000, "sequence_accuracy": 36.3069514105759, "em": 36.3069514105759, "f1": 38.413407007404274}
{"step": 1107000, "sequence_accuracy": 52.64397547921726, "em": 52.64397547921726, "f1": 54.26781000369554}
{"step": 1108000, "sequence_accuracy": 71.7548342323586, "em": 71.7548342323586, "f1": 73.06000326349698}
{"step": 1109000, "sequence_accuracy": 90.17486304322682, "em": 90.17486304322682, "f1": 91.04629988950065}
{"step": 1110000, "sequence_accuracy": 96.23566028411301, "em": 96.23566028411301, "f1": 96.93140005735215}
{"step": 1111000, "sequence_accuracy": 96.71724340977677, "em": 96.71724340977677, "f1": 97.38842240240643}
{"step": 1112000, "sequence_accuracy": 96.7803329022218, "em": 96.7803329022218, "f1": 97.43237747995663}
{"step": 1113000, "sequence_accuracy": 96.80346571611831, "em": 96.80346571611831, "f1": 97.45869261100034}

==> data/xxl-hp.jsonl <==
{"step": 1107000, "sequence_accuracy": 13.543599257884972, "em": 13.543599257884972, "f1": 82.41284346796107}
{"step": 1108000, "sequence_accuracy": 18.62708719851577, "em": 18.62708719851577, "f1": 85.08553466071952}
{"step": 1109000, "sequence_accuracy": 21.11317254174397, "em": 21.11317254174397, "f1": 85.85180528079425}
{"step": 1110000, "sequence_accuracy": 24.155844155844157, "em": 24.155844155844157, "f1": 86.44465972870121}
{"step": 1111000, "sequence_accuracy": 25.627705627705627, "em": 25.627705627705627, "f1": 87.10972564061008}
{"step": 1112000, "sequence_accuracy": 28.274582560296846, "em": 28.274582560296846, "f1": 87.3185838564816}
{"step": 1113000, "sequence_accuracy": 30.414347557204703, "em": 30.414347557204703, "f1": 87.95571323123706}
{"step": 1114000, "sequence_accuracy": 32.467532467532465, "em": 32.467532467532465, "f1": 88.3351299339568}
{"step": 1115000, "sequence_accuracy": 33.70439084724799, "em": 33.70439084724799, "f1": 88.61650009300062}
{"step": 1116000, "sequence_accuracy": 34.32282003710575, "em": 34.32282003710575, "f1": 88.75555916711949}
{"step": 1117000, "sequence_accuracy": 36.48732220160792, "em": 36.48732220160792, "f1": 89.01188295786285}
{"step": 1118000, "sequence_accuracy": 38.144712430426715, "em": 38.144712430426715, "f1": 89.33851719494666}
{"step": 1119000, "sequence_accuracy": 38.750773036487324, "em": 38.750773036487324, "f1": 89.47326095966375}
{"step": 1120000, "sequence_accuracy": 40.33395176252319, "em": 40.33395176252319, "f1": 89.73895587287176}
{"step": 1121000, "sequence_accuracy": 41.1873840445269, "em": 41.1873840445269, "f1": 89.92398456950333}
{"step": 1122000, "sequence_accuracy": 41.94186765615337, "em": 41.94186765615337, "f1": 90.1127247805652}
{"step": 1123000, "sequence_accuracy": 41.68212739641311, "em": 41.68212739641311, "f1": 89.980113491208}
{"step": 1124000, "sequence_accuracy": 42.857142857142854, "em": 42.857142857142854, "f1": 90.16964124081385}
{"step": 1125000, "sequence_accuracy": 43.772418058132345, "em": 43.772418058132345, "f1": 90.33804629884605}
{"step": 1126000, "sequence_accuracy": 43.27767470624613, "em": 43.27767470624613, "f1": 90.28642805725805}
{"step": 1127000, "sequence_accuracy": 44.88559059987631, "em": 44.88559059987631, "f1": 90.53688399792617}
{"step": 1128000, "sequence_accuracy": 44.92269635126778, "em": 44.92269635126778, "f1": 90.45142300003536}
{"step": 1129000, "sequence_accuracy": 45.29375386518243, "em": 45.29375386518243, "f1": 90.56141792965697}
{"step": 1130000, "sequence_accuracy": 45.714285714285715, "em": 45.714285714285715, "f1": 90.75728112214554}
{"step": 1131000, "sequence_accuracy": 46.790352504638214, "em": 46.790352504638214, "f1": 90.88981492457138}
{"step": 1132000, "sequence_accuracy": 46.65429808286951, "em": 46.65429808286951, "f1": 90.85597691931248}
{"step": 1133000, "sequence_accuracy": 47.3469387755102, "em": 47.3469387755102, "f1": 91.01369391482672}
{"step": 1134000, "sequence_accuracy": 46.96351267779839, "em": 46.96351267779839, "f1": 90.75726663794286}
{"step": 1135000, "sequence_accuracy": 47.61904761904761, "em": 47.61904761904761, "f1": 91.04461641588453}
{"step": 1136000, "sequence_accuracy": 47.84168212739641, "em": 47.84168212739641, "f1": 91.04594695691767}
{"step": 1137000, "sequence_accuracy": 48.67037724180581, "em": 48.67037724180581, "f1": 91.298179271775}
{"step": 1138000, "sequence_accuracy": 48.71985157699443, "em": 48.71985157699443, "f1": 91.23058883302832}
{"step": 1139000, "sequence_accuracy": 48.67037724180581, "em": 48.67037724180581, "f1": 91.22907577360078}
{"step": 1140000, "sequence_accuracy": 48.73222016079159, "em": 48.73222016079159, "f1": 91.21510181446291}
{"step": 1141000, "sequence_accuracy": 48.917748917748916, "em": 48.917748917748916, "f1": 91.28296309114425}
{"step": 1142000, "sequence_accuracy": 49.63512677798392, "em": 49.63512677798392, "f1": 91.35201930417122}
{"step": 1143000, "sequence_accuracy": 49.46196660482375, "em": 49.46196660482375, "f1": 91.31452295231601}
{"step": 1144000, "sequence_accuracy": 49.75881261595547, "em": 49.75881261595547, "f1": 91.4041714920937}
{"step": 1145000, "sequence_accuracy": 50.08039579468151, "em": 50.08039579468151, "f1": 91.42555517417435}
{"step": 1146000, "sequence_accuracy": 50.53803339517625, "em": 50.53803339517625, "f1": 91.49227181239668}
{"step": 1147000, "sequence_accuracy": 51.16883116883116, "em": 51.16883116883116, "f1": 91.59605425252681}
{"step": 1148000, "sequence_accuracy": 50.34013605442177, "em": 50.34013605442177, "f1": 91.50201603301595}
{"step": 1149000, "sequence_accuracy": 51.008039579468154, "em": 51.008039579468154, "f1": 91.600645397652}
{"step": 1150000, "sequence_accuracy": 50.674087816944954, "em": 50.674087816944954, "f1": 91.47550603351822}
{"step": 1151000, "sequence_accuracy": 51.45330859616573, "em": 51.45330859616573, "f1": 91.71416131170913}
{"step": 1152000, "sequence_accuracy": 51.440940012368586, "em": 51.440940012368586, "f1": 91.68823435805527}
{"step": 1153000, "sequence_accuracy": 51.56462585034014, "em": 51.56462585034014, "f1": 91.7320545795339}
{"step": 1154000, "sequence_accuracy": 52.294372294372295, "em": 52.294372294372295, "f1": 91.85646825308305}
{"step": 1155000, "sequence_accuracy": 51.16883116883116, "em": 51.16883116883116, "f1": 91.66745668139333}
{"step": 1156000, "sequence_accuracy": 52.08410636982066, "em": 52.08410636982066, "f1": 91.8344223651079}
{"step": 1157000, "sequence_accuracy": 52.121212121212125, "em": 52.121212121212125, "f1": 91.71893082767045}
{"step": 1158000, "sequence_accuracy": 52.69016697588126, "em": 52.69016697588126, "f1": 91.9144770008505}
{"step": 1159000, "sequence_accuracy": 52.26963512677798, "em": 52.26963512677798, "f1": 91.69750640271586}
{"step": 1160000, "sequence_accuracy": 52.64069264069264, "em": 52.64069264069264, "f1": 91.90110538045218}
{"step": 1161000, "sequence_accuracy": 51.787260358688926, "em": 51.787260358688926, "f1": 91.75986271761892}
{"step": 1162000, "sequence_accuracy": 53.22201607915894, "em": 53.22201607915894, "f1": 92.01372274192858}
{"step": 1163000, "sequence_accuracy": 52.38095238095239, "em": 52.38095238095239, "f1": 91.90707082899225}
{"step": 1164000, "sequence_accuracy": 53.65491651205937, "em": 53.65491651205937, "f1": 92.12915576326336}
{"step": 1165000, "sequence_accuracy": 52.1830550401979, "em": 52.1830550401979, "f1": 91.77053943894316}
{"step": 1166000, "sequence_accuracy": 53.457019171304886, "em": 53.457019171304886, "f1": 92.07191277941858}
{"step": 1167000, "sequence_accuracy": 53.160173160173166, "em": 53.160173160173166, "f1": 91.96747603114764}
{"step": 1168000, "sequence_accuracy": 53.246753246753244, "em": 53.246753246753244, "f1": 91.9860776096087}
{"step": 1169000, "sequence_accuracy": 53.91465677179963, "em": 53.91465677179963, "f1": 92.1132841492107}
{"step": 1170000, "sequence_accuracy": 53.370439084724794, "em": 53.370439084724794, "f1": 92.02894190390917}
{"step": 1171000, "sequence_accuracy": 53.457019171304886, "em": 53.457019171304886, "f1": 92.02446414900145}
{"step": 1172000, "sequence_accuracy": 54.26097711811998, "em": 54.26097711811998, "f1": 92.11691188161315}
{"step": 1173000, "sequence_accuracy": 53.67965367965368, "em": 53.67965367965368, "f1": 92.10972053820264}
{"step": 1174000, "sequence_accuracy": 53.56833642547928, "em": 53.56833642547928, "f1": 92.01151110814887}
{"step": 1175000, "sequence_accuracy": 53.729128014842296, "em": 53.729128014842296, "f1": 92.09140849821915}
{"step": 1176000, "sequence_accuracy": 53.66728509585652, "em": 53.66728509585652, "f1": 92.05674117321992}
{"step": 1177000, "sequence_accuracy": 54.26097711811998, "em": 54.26097711811998, "f1": 92.18558035459525}
{"step": 1178000, "sequence_accuracy": 54.12492269635126, "em": 54.12492269635126, "f1": 92.12644472923397}
{"step": 1179000, "sequence_accuracy": 54.45887445887446, "em": 54.45887445887446, "f1": 92.23216461106493}
{"step": 1180000, "sequence_accuracy": 54.54545454545454, "em": 54.54545454545454, "f1": 92.32600759379503}
{"step": 1181000, "sequence_accuracy": 53.98886827458256, "em": 53.98886827458256, "f1": 92.09939032118255}
{"step": 1182000, "sequence_accuracy": 54.57019171304886, "em": 54.57019171304886, "f1": 92.14874177327668}
{"step": 1183000, "sequence_accuracy": 54.817563388991964, "em": 54.817563388991964, "f1": 92.31774345675609}
{"step": 1184000, "sequence_accuracy": 54.74335188620903, "em": 54.74335188620903, "f1": 92.23042667315426}
{"step": 1185000, "sequence_accuracy": 54.84230055658627, "em": 54.84230055658627, "f1": 92.29847288231674}
{"step": 1186000, "sequence_accuracy": 54.70624613481756, "em": 54.70624613481756, "f1": 92.2429826647612}
{"step": 1187000, "sequence_accuracy": 54.57019171304886, "em": 54.57019171304886, "f1": 92.20787126051351}
{"step": 1188000, "sequence_accuracy": 54.63203463203463, "em": 54.63203463203463, "f1": 92.1564350468674}
{"step": 1189000, "sequence_accuracy": 55.05256648113791, "em": 55.05256648113791, "f1": 92.26241848901017}
{"step": 1190000, "sequence_accuracy": 54.990723562152134, "em": 54.990723562152134, "f1": 92.25541961142746}
{"step": 1191000, "sequence_accuracy": 55.00309214594928, "em": 55.00309214594928, "f1": 92.23836590191888}
{"step": 1192000, "sequence_accuracy": 55.05256648113791, "em": 55.05256648113791, "f1": 92.28905779501996}
{"step": 1193000, "sequence_accuracy": 54.16202844774274, "em": 54.16202844774274, "f1": 92.16637944940939}
{"step": 1194000, "sequence_accuracy": 54.59492888064317, "em": 54.59492888064317, "f1": 92.23231758340867}
{"step": 1195000, "sequence_accuracy": 55.077303648732226, "em": 55.077303648732226, "f1": 92.23570359601612}
{"step": 1196000, "sequence_accuracy": 55.23809523809524, "em": 55.23809523809524, "f1": 92.31016488395525}
{"step": 1197000, "sequence_accuracy": 55.188620902906614, "em": 55.188620902906614, "f1": 92.33550881337935}
{"step": 1198000, "sequence_accuracy": 55.077303648732226, "em": 55.077303648732226, "f1": 92.27567966055601}
{"step": 1199000, "sequence_accuracy": 55.10204081632652, "em": 55.10204081632652, "f1": 92.20927775570875}
{"step": 1200000, "sequence_accuracy": 55.32467532467532, "em": 55.32467532467532, "f1": 92.28411453594386}
{"step": 1201000, "sequence_accuracy": 55.3865182436611, "em": 55.3865182436611, "f1": 92.27007207325212}
{"step": 1202000, "sequence_accuracy": 55.43599257884972, "em": 55.43599257884972, "f1": 92.33406585483274}
{"step": 1203000, "sequence_accuracy": 55.90599876314162, "em": 55.90599876314162, "f1": 92.37918548107095}
{"step": 1204000, "sequence_accuracy": 55.65862708719852, "em": 55.65862708719852, "f1": 92.43265836176023}
{"step": 1205000, "sequence_accuracy": 55.89363017934447, "em": 55.89363017934447, "f1": 92.42781564756125}
{"step": 1206000, "sequence_accuracy": 55.59678416821274, "em": 55.59678416821274, "f1": 92.29293633457473}
{"step": 1207000, "sequence_accuracy": 55.88126159554731, "em": 55.88126159554731, "f1": 92.37100216861876}
{"step": 1208000, "sequence_accuracy": 55.04019789734076, "em": 55.04019789734076, "f1": 92.25698496009935}
{"step": 1209000, "sequence_accuracy": 55.83178726035869, "em": 55.83178726035869, "f1": 92.34637044737505}
{"step": 1210000, "sequence_accuracy": 56.01731601731602, "em": 56.01731601731602, "f1": 92.44623651946313}
{"step": 1211000, "sequence_accuracy": 55.55967841682128, "em": 55.55967841682128, "f1": 92.31903698856578}
{"step": 1212000, "sequence_accuracy": 55.68336425479282, "em": 55.68336425479282, "f1": 92.32561797766057}
{"step": 1213000, "sequence_accuracy": 55.275200989486706, "em": 55.275200989486706, "f1": 92.38736204658724}
{"step": 1214000, "sequence_accuracy": 55.67099567099567, "em": 55.67099567099567, "f1": 92.44034372236113}
{"step": 1215000, "sequence_accuracy": 55.200989486703776, "em": 55.200989486703776, "f1": 92.31885589985552}
{"step": 1216000, "sequence_accuracy": 56.11626468769326, "em": 56.11626468769326, "f1": 92.36079312865198}
{"step": 1217000, "sequence_accuracy": 54.94124922696352, "em": 54.94124922696352, "f1": 92.31389931380507}
{"step": 1218000, "sequence_accuracy": 55.48546691403834, "em": 55.48546691403834, "f1": 92.37534771474003}
{"step": 1219000, "sequence_accuracy": 55.43599257884972, "em": 55.43599257884972, "f1": 92.25979212108922}
{"step": 1220000, "sequence_accuracy": 56.153370439084725, "em": 56.153370439084725, "f1": 92.41629107766524}
{"step": 1221000, "sequence_accuracy": 55.522572665429806, "em": 55.522572665429806, "f1": 92.35294712583128}
{"step": 1222000, "sequence_accuracy": 55.91836734693878, "em": 55.91836734693878, "f1": 92.4375519032023}
{"step": 1223000, "sequence_accuracy": 55.89363017934447, "em": 55.89363017934447, "f1": 92.46980409638512}
{"step": 1224000, "sequence_accuracy": 55.99257884972171, "em": 55.99257884972171, "f1": 92.37013678768949}
{"step": 1225000, "sequence_accuracy": 56.079158936301795, "em": 56.079158936301795, "f1": 92.4587797879055}
{"step": 1226000, "sequence_accuracy": 55.955473098330245, "em": 55.955473098330245, "f1": 92.44198178401749}
{"step": 1227000, "sequence_accuracy": 56.38837353123067, "em": 56.38837353123067, "f1": 92.47873402599016}
{"step": 1228000, "sequence_accuracy": 56.400742115027825, "em": 56.400742115027825, "f1": 92.48591455752478}
{"step": 1229000, "sequence_accuracy": 56.1038961038961, "em": 56.1038961038961, "f1": 92.4527101195607}
{"step": 1230000, "sequence_accuracy": 56.04205318491032, "em": 56.04205318491032, "f1": 92.44780587257999}
{"step": 1231000, "sequence_accuracy": 56.252319109461965, "em": 56.252319109461965, "f1": 92.49750480071609}
{"step": 1232000, "sequence_accuracy": 55.90599876314162, "em": 55.90599876314162, "f1": 92.44052535609356}
{"step": 1233000, "sequence_accuracy": 56.11626468769326, "em": 56.11626468769326, "f1": 92.45730710211795}
{"step": 1234000, "sequence_accuracy": 56.635745207173784, "em": 56.635745207173784, "f1": 92.48528513807244}
{"step": 1235000, "sequence_accuracy": 55.90599876314162, "em": 55.90599876314162, "f1": 92.39456862530567}
{"step": 1236000, "sequence_accuracy": 56.26468769325912, "em": 56.26468769325912, "f1": 92.4194376699284}
{"step": 1237000, "sequence_accuracy": 56.45021645021645, "em": 56.45021645021645, "f1": 92.55491784089982}
{"step": 1238000, "sequence_accuracy": 55.89363017934447, "em": 55.89363017934447, "f1": 92.43871544057205}
{"step": 1239000, "sequence_accuracy": 56.573902288188, "em": 56.573902288188, "f1": 92.4928361366959}
{"step": 1240000, "sequence_accuracy": 56.054421768707485, "em": 56.054421768707485, "f1": 92.37068207875976}
{"step": 1241000, "sequence_accuracy": 56.28942486085343, "em": 56.28942486085343, "f1": 92.40305538514959}
{"step": 1242000, "sequence_accuracy": 56.58627087198516, "em": 56.58627087198516, "f1": 92.55070282613582}
{"step": 1243000, "sequence_accuracy": 56.6852195423624, "em": 56.6852195423624, "f1": 92.50322930252376}
{"step": 1244000, "sequence_accuracy": 56.51205936920223, "em": 56.51205936920223, "f1": 92.50454123240715}
{"step": 1245000, "sequence_accuracy": 56.4378478664193, "em": 56.4378478664193, "f1": 92.5357534289859}
{"step": 1246000, "sequence_accuracy": 56.69758812615956, "em": 56.69758812615956, "f1": 92.51553182294481}
{"step": 1247000, "sequence_accuracy": 55.90599876314162, "em": 55.90599876314162, "f1": 92.44736919156955}
{"step": 1248000, "sequence_accuracy": 56.28942486085343, "em": 56.28942486085343, "f1": 92.53735995461207}
{"step": 1249000, "sequence_accuracy": 56.4378478664193, "em": 56.4378478664193, "f1": 92.4755503315186}
{"step": 1250000, "sequence_accuracy": 56.69758812615956, "em": 56.69758812615956, "f1": 92.52147701514195}
{"step": 1251000, "sequence_accuracy": 56.88311688311688, "em": 56.88311688311688, "f1": 92.54781394576605}
{"step": 1252000, "sequence_accuracy": 56.75943104514533, "em": 56.75943104514533, "f1": 92.58310257470878}
{"step": 1253000, "sequence_accuracy": 56.14100185528756, "em": 56.14100185528756, "f1": 92.45283941504387}
{"step": 1254000, "sequence_accuracy": 56.23995052566482, "em": 56.23995052566482, "f1": 92.55492089073695}
{"step": 1255000, "sequence_accuracy": 56.635745207173784, "em": 56.635745207173784, "f1": 92.50713901256982}
{"step": 1256000, "sequence_accuracy": 57.006802721088434, "em": 57.006802721088434, "f1": 92.52066204537158}
{"step": 1257000, "sequence_accuracy": 57.167594310451456, "em": 57.167594310451456, "f1": 92.66035328477736}
{"step": 1258000, "sequence_accuracy": 56.425479282622135, "em": 56.425479282622135, "f1": 92.52817363282423}
{"step": 1259000, "sequence_accuracy": 57.179962894248604, "em": 57.179962894248604, "f1": 92.58109202810317}
{"step": 1260000, "sequence_accuracy": 56.907854050711194, "em": 56.907854050711194, "f1": 92.59705302108907}
{"step": 1261000, "sequence_accuracy": 56.4378478664193, "em": 56.4378478664193, "f1": 92.48948366204954}
{"step": 1262000, "sequence_accuracy": 57.179962894248604, "em": 57.179962894248604, "f1": 92.59692414252721}
{"step": 1263000, "sequence_accuracy": 56.26468769325912, "em": 56.26468769325912, "f1": 92.40223290193319}
{"step": 1264000, "sequence_accuracy": 56.26468769325912, "em": 56.26468769325912, "f1": 92.51366120704213}
{"step": 1265000, "sequence_accuracy": 56.77179962894249, "em": 56.77179962894249, "f1": 92.59776520226087}
{"step": 1266000, "sequence_accuracy": 56.8212739641311, "em": 56.8212739641311, "f1": 92.54315414672345}
{"step": 1267000, "sequence_accuracy": 57.64996907854051, "em": 57.64996907854051, "f1": 92.66746390463419}
{"step": 1268000, "sequence_accuracy": 57.60049474335188, "em": 57.60049474335188, "f1": 92.63617335745235}
{"step": 1269000, "sequence_accuracy": 56.7965367965368, "em": 56.7965367965368, "f1": 92.57868110989685}
{"step": 1270000, "sequence_accuracy": 56.982065553494124, "em": 56.982065553494124, "f1": 92.56734857124513}
{"step": 1271000, "sequence_accuracy": 57.24180581323438, "em": 57.24180581323438, "f1": 92.60365326575862}
{"step": 1272000, "sequence_accuracy": 57.204700061842914, "em": 57.204700061842914, "f1": 92.61733184951258}
{"step": 1273000, "sequence_accuracy": 57.179962894248604, "em": 57.179962894248604, "f1": 92.67728359613314}
{"step": 1274000, "sequence_accuracy": 56.59863945578232, "em": 56.59863945578232, "f1": 92.45075800708588}
{"step": 1275000, "sequence_accuracy": 57.118119975262836, "em": 57.118119975262836, "f1": 92.59969097243518}
{"step": 1276000, "sequence_accuracy": 56.8212739641311, "em": 56.8212739641311, "f1": 92.48430683024583}
{"step": 1277000, "sequence_accuracy": 56.36363636363636, "em": 56.36363636363636, "f1": 92.48378118873676}
{"step": 1278000, "sequence_accuracy": 56.84601113172542, "em": 56.84601113172542, "f1": 92.65818437954664}
{"step": 1279000, "sequence_accuracy": 57.0439084724799, "em": 57.0439084724799, "f1": 92.63582635029398}
{"step": 1280000, "sequence_accuracy": 56.8212739641311, "em": 56.8212739641311, "f1": 92.51315290763591}
{"step": 1281000, "sequence_accuracy": 56.833642547928264, "em": 56.833642547928264, "f1": 92.62626845551506}
{"step": 1282000, "sequence_accuracy": 57.0439084724799, "em": 57.0439084724799, "f1": 92.60594014417293}
{"step": 1283000, "sequence_accuracy": 56.74706246134817, "em": 56.74706246134817, "f1": 92.56358921431836}
{"step": 1284000, "sequence_accuracy": 56.64811379097093, "em": 56.64811379097093, "f1": 92.55528885628321}
{"step": 1285000, "sequence_accuracy": 57.390228818800246, "em": 57.390228818800246, "f1": 92.68721566573393}
{"step": 1286000, "sequence_accuracy": 56.252319109461965, "em": 56.252319109461965, "f1": 92.51050936692081}
{"step": 1287000, "sequence_accuracy": 57.538651824366106, "em": 57.538651824366106, "f1": 92.71532164939819}
{"step": 1288000, "sequence_accuracy": 56.425479282622135, "em": 56.425479282622135, "f1": 92.4969393245546}
{"step": 1289000, "sequence_accuracy": 56.74706246134817, "em": 56.74706246134817, "f1": 92.57689176718388}
{"step": 1290000, "sequence_accuracy": 57.081014223871364, "em": 57.081014223871364, "f1": 92.58135270403744}
{"step": 1291000, "sequence_accuracy": 57.06864564007421, "em": 57.06864564007421, "f1": 92.5467998353925}
{"step": 1292000, "sequence_accuracy": 56.84601113172542, "em": 56.84601113172542, "f1": 92.58169055168727}
{"step": 1293000, "sequence_accuracy": 56.734693877551024, "em": 56.734693877551024, "f1": 92.55670452443019}
{"step": 1294000, "sequence_accuracy": 57.278911564625844, "em": 57.278911564625844, "f1": 92.61309024204917}
{"step": 1295000, "sequence_accuracy": 57.081014223871364, "em": 57.081014223871364, "f1": 92.66532754550661}
{"step": 1296000, "sequence_accuracy": 57.01917130488559, "em": 57.01917130488559, "f1": 92.61662534548681}
{"step": 1297000, "sequence_accuracy": 57.14285714285714, "em": 57.14285714285714, "f1": 92.54908945359884}
{"step": 1298000, "sequence_accuracy": 56.85837971552258, "em": 56.85837971552258, "f1": 92.63069488480708}
{"step": 1299000, "sequence_accuracy": 56.61100803957947, "em": 56.61100803957947, "f1": 92.58495777163462}
{"step": 1300000, "sequence_accuracy": 56.85837971552258, "em": 56.85837971552258, "f1": 92.5875597576888}
{"step": 1301000, "sequence_accuracy": 56.96969696969697, "em": 56.96969696969697, "f1": 92.55821170579837}
{"step": 1302000, "sequence_accuracy": 57.90970933828077, "em": 57.90970933828077, "f1": 92.70799656288538}
{"step": 1303000, "sequence_accuracy": 56.7965367965368, "em": 56.7965367965368, "f1": 92.46472210488928}
{"step": 1304000, "sequence_accuracy": 57.1552257266543, "em": 57.1552257266543, "f1": 92.68096217820472}
{"step": 1305000, "sequence_accuracy": 57.365491651205936, "em": 57.365491651205936, "f1": 92.67938770537504}
{"step": 1306000, "sequence_accuracy": 56.982065553494124, "em": 56.982065553494124, "f1": 92.58822282713867}
{"step": 1307000, "sequence_accuracy": 57.05627705627706, "em": 57.05627705627706, "f1": 92.6396499028583}
{"step": 1308000, "sequence_accuracy": 56.7965367965368, "em": 56.7965367965368, "f1": 92.59140630328706}
{"step": 1309000, "sequence_accuracy": 56.932591218305504, "em": 56.932591218305504, "f1": 92.60389311112182}
{"step": 1310000, "sequence_accuracy": 56.8212739641311, "em": 56.8212739641311, "f1": 92.5637502126241}
{"step": 1311000, "sequence_accuracy": 56.994434137291286, "em": 56.994434137291286, "f1": 92.61735675555178}
{"step": 1312000, "sequence_accuracy": 56.69758812615956, "em": 56.69758812615956, "f1": 92.57924741474602}
{"step": 1313000, "sequence_accuracy": 57.118119975262836, "em": 57.118119975262836, "f1": 92.64421500123522}
{"step": 1314000, "sequence_accuracy": 57.538651824366106, "em": 57.538651824366106, "f1": 92.71217243737097}
{"step": 1315000, "sequence_accuracy": 57.24180581323438, "em": 57.24180581323438, "f1": 92.57621958555849}
{"step": 1316000, "sequence_accuracy": 57.41496598639456, "em": 57.41496598639456, "f1": 92.73957660326312}
{"step": 1317000, "sequence_accuracy": 57.66233766233766, "em": 57.66233766233766, "f1": 92.70468613009385}
{"step": 1318000, "sequence_accuracy": 57.64996907854051, "em": 57.64996907854051, "f1": 92.74560247649059}
{"step": 1319000, "sequence_accuracy": 57.3778602350031, "em": 57.3778602350031, "f1": 92.6101106808532}
{"step": 1320000, "sequence_accuracy": 57.01917130488559, "em": 57.01917130488559, "f1": 92.64304994062144}
{"step": 1321000, "sequence_accuracy": 57.006802721088434, "em": 57.006802721088434, "f1": 92.52438562708197}
{"step": 1322000, "sequence_accuracy": 57.946815089672235, "em": 57.946815089672235, "f1": 92.7234565046545}
{"step": 1323000, "sequence_accuracy": 57.31601731601732, "em": 57.31601731601732, "f1": 92.59313814737195}
{"step": 1324000, "sequence_accuracy": 57.13048855905999, "em": 57.13048855905999, "f1": 92.59869093358955}
{"step": 1325000, "sequence_accuracy": 57.0439084724799, "em": 57.0439084724799, "f1": 92.59220313432863}
{"step": 1326000, "sequence_accuracy": 57.58812615955473, "em": 57.58812615955473, "f1": 92.66595683408795}
{"step": 1327000, "sequence_accuracy": 56.77179962894249, "em": 56.77179962894249, "f1": 92.56884115122607}
{"step": 1328000, "sequence_accuracy": 57.897340754483615, "em": 57.897340754483615, "f1": 92.71952477216439}
{"step": 1329000, "sequence_accuracy": 57.05627705627706, "em": 57.05627705627706, "f1": 92.5445743662961}
{"step": 1330000, "sequence_accuracy": 57.30364873222016, "em": 57.30364873222016, "f1": 92.63260447600486}
{"step": 1331000, "sequence_accuracy": 57.47680890538034, "em": 57.47680890538034, "f1": 92.71925622537876}
{"step": 1332000, "sequence_accuracy": 57.291280148423006, "em": 57.291280148423006, "f1": 92.6178502685925}
{"step": 1333000, "sequence_accuracy": 57.217068645640076, "em": 57.217068645640076, "f1": 92.705295093483}
{"step": 1334000, "sequence_accuracy": 57.192331478045766, "em": 57.192331478045766, "f1": 92.57910515853986}
{"step": 1335000, "sequence_accuracy": 57.35312306740879, "em": 57.35312306740879, "f1": 92.7259297828304}
{"step": 1336000, "sequence_accuracy": 57.3778602350031, "em": 57.3778602350031, "f1": 92.6851006895706}
{"step": 1337000, "sequence_accuracy": 57.58812615955473, "em": 57.58812615955473, "f1": 92.65191246405684}
{"step": 1338000, "sequence_accuracy": 57.439703153988866, "em": 57.439703153988866, "f1": 92.65214307299307}
{"step": 1339000, "sequence_accuracy": 57.538651824366106, "em": 57.538651824366106, "f1": 92.63861626556512}
{"step": 1340000, "sequence_accuracy": 57.32838589981447, "em": 57.32838589981447, "f1": 92.63721300297692}
{"step": 1341000, "sequence_accuracy": 57.6252319109462, "em": 57.6252319109462, "f1": 92.66389536428483}
{"step": 1342000, "sequence_accuracy": 57.83549783549784, "em": 57.83549783549784, "f1": 92.61119912384785}
{"step": 1343000, "sequence_accuracy": 57.31601731601732, "em": 57.31601731601732, "f1": 92.69935051803601}
{"step": 1344000, "sequence_accuracy": 57.48917748917749, "em": 57.48917748917749, "f1": 92.66331183099526}
{"step": 1345000, "sequence_accuracy": 57.971552257266545, "em": 57.971552257266545, "f1": 92.70492984054451}
{"step": 1346000, "sequence_accuracy": 57.47680890538034, "em": 57.47680890538034, "f1": 92.65875565765083}
{"step": 1347000, "sequence_accuracy": 57.24180581323438, "em": 57.24180581323438, "f1": 92.65264524835604}
{"step": 1348000, "sequence_accuracy": 57.946815089672235, "em": 57.946815089672235, "f1": 92.73492852848184}
{"step": 1349000, "sequence_accuracy": 57.7365491651206, "em": 57.7365491651206, "f1": 92.7261896404501}
{"step": 1350000, "sequence_accuracy": 57.6252319109462, "em": 57.6252319109462, "f1": 92.7318963920004}
{"step": 1351000, "sequence_accuracy": 57.66233766233766, "em": 57.66233766233766, "f1": 92.65165210558781}
{"step": 1352000, "sequence_accuracy": 57.50154607297464, "em": 57.50154607297464, "f1": 92.66225329434033}
{"step": 1353000, "sequence_accuracy": 58.02102659245516, "em": 58.02102659245516, "f1": 92.6965524173865}
{"step": 1354000, "sequence_accuracy": 57.31601731601732, "em": 57.31601731601732, "f1": 92.64686515064048}
{"step": 1355000, "sequence_accuracy": 57.57575757575758, "em": 57.57575757575758, "f1": 92.71295777779342}
{"step": 1356000, "sequence_accuracy": 57.74891774891775, "em": 57.74891774891775, "f1": 92.68874426791285}
{"step": 1357000, "sequence_accuracy": 57.365491651205936, "em": 57.365491651205936, "f1": 92.6890013401053}
{"step": 1358000, "sequence_accuracy": 57.538651824366106, "em": 57.538651824366106, "f1": 92.7057266975768}
{"step": 1359000, "sequence_accuracy": 57.7612863327149, "em": 57.7612863327149, "f1": 92.72316249069952}
{"step": 1360000, "sequence_accuracy": 58.070500927643785, "em": 58.070500927643785, "f1": 92.78454012075937}
{"step": 1361000, "sequence_accuracy": 57.01917130488559, "em": 57.01917130488559, "f1": 92.47451287422793}
{"step": 1362000, "sequence_accuracy": 57.60049474335188, "em": 57.60049474335188, "f1": 92.63206496269856}
{"step": 1363000, "sequence_accuracy": 58.03339517625232, "em": 58.03339517625232, "f1": 92.69883750917904}
{"step": 1364000, "sequence_accuracy": 56.87074829931973, "em": 56.87074829931973, "f1": 92.55252354919388}
{"step": 1365000, "sequence_accuracy": 58.00865800865801, "em": 58.00865800865801, "f1": 92.7967998689639}
{"step": 1366000, "sequence_accuracy": 57.78602350030921, "em": 57.78602350030921, "f1": 92.72205134137171}
{"step": 1367000, "sequence_accuracy": 58.35497835497836, "em": 58.35497835497836, "f1": 92.80153300483184}
{"step": 1368000, "sequence_accuracy": 57.71181199752628, "em": 57.71181199752628, "f1": 92.75986974203593}
{"step": 1369000, "sequence_accuracy": 57.266542980828696, "em": 57.266542980828696, "f1": 92.64427157181181}
{"step": 1370000, "sequence_accuracy": 57.66233766233766, "em": 57.66233766233766, "f1": 92.67284099755206}
{"step": 1371000, "sequence_accuracy": 57.99628942486086, "em": 57.99628942486086, "f1": 92.80891206920431}
{"step": 1372000, "sequence_accuracy": 57.4025974025974, "em": 57.4025974025974, "f1": 92.65909592412592}
{"step": 1373000, "sequence_accuracy": 58.02102659245516, "em": 58.02102659245516, "f1": 92.68379194874795}
{"step": 1374000, "sequence_accuracy": 56.8212739641311, "em": 56.8212739641311, "f1": 92.62431244725705}
{"step": 1375000, "sequence_accuracy": 56.94495980210266, "em": 56.94495980210266, "f1": 92.6148980519724}
{"step": 1376000, "sequence_accuracy": 57.68707482993197, "em": 57.68707482993197, "f1": 92.72137411595983}
{"step": 1377000, "sequence_accuracy": 57.67470624613482, "em": 57.67470624613482, "f1": 92.69968737684499}
{"step": 1378000, "sequence_accuracy": 57.50154607297464, "em": 57.50154607297464, "f1": 92.67196946784257}
{"step": 1379000, "sequence_accuracy": 57.06864564007421, "em": 57.06864564007421, "f1": 92.59931168511105}
{"step": 1380000, "sequence_accuracy": 57.45207173778603, "em": 57.45207173778603, "f1": 92.66063318641913}
{"step": 1381000, "sequence_accuracy": 57.35312306740879, "em": 57.35312306740879, "f1": 92.60247507665935}
{"step": 1382000, "sequence_accuracy": 58.19418676561534, "em": 58.19418676561534, "f1": 92.7816243868945}
{"step": 1383000, "sequence_accuracy": 57.971552257266545, "em": 57.971552257266545, "f1": 92.80271498778802}
{"step": 1384000, "sequence_accuracy": 58.119975262832405, "em": 58.119975262832405, "f1": 92.8533521530778}
{"step": 1385000, "sequence_accuracy": 58.36734693877551, "em": 58.36734693877551, "f1": 92.82263057328073}
{"step": 1386000, "sequence_accuracy": 57.563388991960416, "em": 57.563388991960416, "f1": 92.63690836690205}
{"step": 1387000, "sequence_accuracy": 57.58812615955473, "em": 57.58812615955473, "f1": 92.6784960483893}
{"step": 1388000, "sequence_accuracy": 57.64996907854051, "em": 57.64996907854051, "f1": 92.71829434801137}
{"step": 1389000, "sequence_accuracy": 58.045763760049475, "em": 58.045763760049475, "f1": 92.8228878956371}
{"step": 1390000, "sequence_accuracy": 58.20655534941249, "em": 58.20655534941249, "f1": 92.79281493438052}
{"step": 1391000, "sequence_accuracy": 57.90970933828077, "em": 57.90970933828077, "f1": 92.7023263564744}
{"step": 1392000, "sequence_accuracy": 57.6252319109462, "em": 57.6252319109462, "f1": 92.7908407164343}
{"step": 1393000, "sequence_accuracy": 57.48917748917749, "em": 57.48917748917749, "f1": 92.67948977822022}
{"step": 1394000, "sequence_accuracy": 57.31601731601732, "em": 57.31601731601732, "f1": 92.65907231121486}
{"step": 1395000, "sequence_accuracy": 57.30364873222016, "em": 57.30364873222016, "f1": 92.63242864791678}
{"step": 1396000, "sequence_accuracy": 57.57575757575758, "em": 57.57575757575758, "f1": 92.70537720683116}
{"step": 1397000, "sequence_accuracy": 58.169449598021025, "em": 58.169449598021025, "f1": 92.78292739622201}
{"step": 1398000, "sequence_accuracy": 58.29313543599258, "em": 58.29313543599258, "f1": 92.72131054022611}
{"step": 1399000, "sequence_accuracy": 57.7365491651206, "em": 57.7365491651206, "f1": 92.59127186433284}
{"step": 1400000, "sequence_accuracy": 58.15708101422386, "em": 58.15708101422386, "f1": 92.72544174358703}
{"step": 1401000, "sequence_accuracy": 58.070500927643785, "em": 58.070500927643785, "f1": 92.76669271968548}
{"step": 1402000, "sequence_accuracy": 57.34075448361162, "em": 57.34075448361162, "f1": 92.68451716812447}
{"step": 1403000, "sequence_accuracy": 57.5139146567718, "em": 57.5139146567718, "f1": 92.6614199187801}
{"step": 1404000, "sequence_accuracy": 58.144712430426715, "em": 58.144712430426715, "f1": 92.7551672848681}
{"step": 1405000, "sequence_accuracy": 57.773654916512065, "em": 57.773654916512065, "f1": 92.71715328857213}
{"step": 1406000, "sequence_accuracy": 57.83549783549784, "em": 57.83549783549784, "f1": 92.72402579595895}

==> data/xxl-mem.jsonl <==
{"step": 1101000, "sequence_accuracy": 15.709283618813286, "em": 15.709283618813286, "f1": 21.134949363977015}
{"step": 1102000, "sequence_accuracy": 45.698873852559856, "em": 45.698873852559856, "f1": 48.93656294504158}
{"step": 1103000, "sequence_accuracy": 92.43662134738126, "em": 92.43662134738126, "f1": 94.20679404113073}
{"step": 1104000, "sequence_accuracy": 96.77717842759955, "em": 96.77717842759955, "f1": 97.44102891868917}
{"step": 1105000, "sequence_accuracy": 96.8465768692891, "em": 96.8465768692891, "f1": 97.4884737191386}
{"step": 1106000, "sequence_accuracy": 96.84762836082984, "em": 96.84762836082984, "f1": 97.49439294889933}
{"step": 1107000, "sequence_accuracy": 96.84552537774833, "em": 96.84552537774833, "f1": 97.4901135452319}
